Rainbow Graphs and Switching Classes

A rainbow graph is a graph that admits a vertex-coloring such that every color appears exactly once in the neighborhood of each vertex. We investigate some properties of rainbow graphs. In particular, we show that there is a bijection between the isomorphism classes of n-rainbow graphs on 2n vertices and the switching classes of graphs on n vertices.

==> exchange.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{exchange.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7016,4801)(1717,-4655)
\end{picture}%


==> map.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{map.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10019,3472)(1717,-3357)
\end{picture}%


==> map.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{map.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10019,3503)(1717,-3357)
\end{picture}%

